Updating Dynamic Random Hyperbolic Graphs in Sublinear Time

Generative network models play an important role in algorithm development, scaling studies, network analysis, and realistic system benchmarks for graph data sets. A complex network model gaining considerable popularity builds random hyperbolic graphs, generated by distributing points within a disk in the hyperbolic plane and then adding edges between points with a probability depending on their hyperbolic distance. We present a dynamic extension to model gradual network change, while preserving at each step the point position probabilities. To process the dynamic changes efficiently, we formalize the concept of a probabilistic neighborhood: Let $P$ be a set of $n$ points in Euclidean or hyperbolic space, $q$ a query point, $\operatorname{dist}$ a distance metric, and $f : \mathbb{R}^+ \rightarrow [0,1]$ a monotonically decreasing function. Then, the probabilistic neighborhood $N(q, f)$ of $q$ with respect to $f$ is a random subset of $P$ and each point $p \in P$ belongs to $N(q,f)$ with probability $f(\operatorname{dist}(p,q))$. We present a fast, sublinear-time query algorithm to sample probabilistic neighborhoods from planar point sets. For certain distributions of planar $P$, we prove that our algorithm answers a query in $O((|N(q,f)| + \sqrt{n})\log n)$ time with high probability. This enables us to process a node movement in random hyperbolic graphs in sublinear time, resulting in a speedup of about one order of magnitude in practice compared to the fastest previous approach. Apart from that, our query algorithm is also applicable to Euclidean geometry, making it of independent interest for other sampling or probabilistic spreading scenarios.

==> plots/comparison-polylog-bringmann-phipute.dat <==
m	t	label
% bringmann et al.
200000.0	0.619990348815918	a
400000.0	0.8475377559661865	a
800000.0	1.3834707736968994	a
1600000.0	2.516491413116455	a
3200000.0	5.731625080108643	a
6400000.0	9.199912071228027	a
12800000.0	17.458410024642944	a

2000000	13.073743104934692	b
4000000	15.067414283752441	b
8000000	18.938143253326416	b
16000000	25.71184802055359	b
32000000	39.73347020149231	b
64000000	67.43241691589355	b
128000000	125.012277841568	b

20000000	976.459056854248	c
40000000	993.0057718753815	c
80000000	1040.417673110962	c
160000000	1128.1909663677216	c
320000000	1290.405146598816	c
640000000	1628.40913438797	c
1280000000	2327.576273202896	c

% RHG single thread
199636	0.4093382358551025	d
390771	0.5415065288543701	d
790565	0.5940878391265869	d
1598026	0.8133773803710938	d
3194190	1.2152698040008545	d
6465187	2.0039987564086914	d
12963872	3.501310110092163	d

2013221	4.49760103225708	e
3985465	5.165814638137817	e
7998391	6.495947360992432	e
15984654	8.939789772033691	e
32019379	13.344481945037842	e
63939634	22.63964557647705	e
128165732	38.822352170944214	e

20036212	54.11884593963623	f
39947529	60.60491394996643	f
79896662	74.14020419120789	f
159893780	96.63738083839417	f
319705497	145.07996368408203	f
641031167	237.38636684417725	f
1279584074	397.64256262779236	f


==> plots/comparison-time-baseline.dat <==
n	m	generationTime	label
10000	40000	19.745612144470215	a
10000	80000	19.796573400497437	a
10000	160000	19.95643162727356	a
10000	320000	20.927780151367188	a
10000	640000	23.673142910003662	a
100000	400000	1983.2617754936218	b
100000	800000	1984.8057560920715	b
100000	1600000	1992.9013783931732	b
100000	3200000	1988.043147802353	b
100000	6400000	1977.4365272521973	b
10000	20414	11.940830707550049	i
10000	40527	11.936617851257324	i
10000	75879	11.627157211303711	i
10000	161763	11.858667373657227	i
10000	316135	12.13332748413086	i
100000	204285	816.554936170578	j
100000	408635	866.0080270767212	j
100000	811597	888.1374306678772	j
100000	1616854	912.7267537117004	j
100000	3175908	916.5369544029236	j
10000	40000	1.9439406394958496	f
10000	80000	1.8510231971740723	f
10000	160000	1.9773192405700684	f
10000	320000	2.007232666015625	f
10000	640000	2.1706936359405518	f
100000	400000	50.968443632125854	g
100000	800000	52.907472133636475	g
100000	1600000	55.33135390281677	g
100000	3200000	56.68293857574463	g
100000	6400000	57.78539323806763	g
1000000	1996860	1711.3580341339111	h
1000000	4058504	1714.5332834720612	h
1000000	8032279	1752.5266163349152	h
1000000	15978585	1762.133229970932	h
1000000	31866187	1810.9962368011475	h

